Monitoring AGNs with H\beta\ Asymmetry. II. Reverberation Mapping of Three Seyfert Galaxies Historically Displaying H\beta\ Profiles with Changing Asymmetry: Mrk 79, NGC 3227, and Mrk 841

We report the results of reverberation mapping three bright Seyfert galaxies, Mrk 79, NGC 3227, and Mrk 841, from a campaign conducted from December 2016 to May 2017 with the Wyoming Infrared Observatory (WIRO) 2.3-meter telescope. All three of these targets have shown asymmetric broad H$\beta$ emission lines in the past, although their emission lines were relatively symmetric during our observations. We measured H\beta\ time lags for all three targets and estimated masses of their black holes -- for the first time in the case of Mrk 841. For Mrk 79 and NGC 3227, the data are of sufficient quality to resolve distinct time lags as a function of velocity and to compute two-dimensional velocity-delay maps. Mrk 79 shows smaller time lags for high-velocity gas but the distribution is not symmetric, and its complex velocity-delay map could result from the combination of both inflowing and outflowing H\beta\ emitting disks that may be part of a single larger structure. NGC 3227 shows the largest time lags for blueshifted gas and the two-dimensional velocity-delay map suggests a disk with some inflow. We compare our results with previous work and find evidence for different time lags despite similar luminosities, as well as evolving broad line region structures.

==> AAS26152R1_datafile3.txt <==
Title: Monitoring AGNs With H{beta} Asymmetry. II. Reverberation Mapping 
       of Three Seyfert Galaxies Historically Displaying H{beta} Profiles 
       with Changing Asymmetry: Mrk 79, NGC 3227, and Mrk 841  
Authors: Brotherton M.S., Du P., Xiao M., Bao D.-W., Zhao B., McLane J.N., 
         Olson K.A., Wang K., Huang Z.-P., Hu C., Kasper D.H., Chick W.T., 
         Nguyen M.L., Maithil J., Hand D., Li Y.-R., Ho L.C., Bai J.-M, 
         Bian W.-H., Wang J.-M. 
Table: Light curves
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units           Label  Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---             ID     AGN identifier
  10- 17 F8.4   d               JD     Julian date - 2457700
  19- 24 F6.3   10-15cW/m2/nm   F5100  Continuum flux at 5100A (1)
  26- 30 F5.3   10-15cW/m2/nm e_F5100  Uncertainty in F5100 (1)
  32- 36 F5.3   10-13mW/m2      FHb    H{beta} line flux (2)
  38- 42 F5.3   10-13mW/m2    e_FHb    Uncertainty in FHb (2)
--------------------------------------------------------------------------------
Note (1): In units of 1e-15 erg/s/cm^2^/Angstroms.
Note (2): In units of 1e-13 erg/s/cm^2^.
--------------------------------------------------------------------------------
Mrk 79    52.7180  3.709 0.025 1.929 0.016 
Mrk 79    71.6902  3.286 0.007 2.168 0.010 
Mrk 79    72.6518  3.374 0.009 2.136 0.011 
Mrk 79    74.7343  3.356 0.016 2.120 0.013 
Mrk 79    79.9103  3.561 0.034 2.216 0.023 
Mrk 79    90.6419  3.556 0.018 2.351 0.014 
Mrk 79    97.6249  3.289 0.017 2.426 0.018 
Mrk 79    98.6382  3.260 0.015 2.291 0.014 
Mrk 79   100.6377  3.304 0.009 2.203 0.011 
Mrk 79   103.6447  3.184 0.004 2.211 0.008 
Mrk 79   105.6302  3.207 0.012 2.155 0.011 
Mrk 79   106.6395  3.221 0.008 2.153 0.010 
Mrk 79   109.6513  3.330 0.020 2.180 0.016 
Mrk 79   115.6301  3.382 0.016 2.213 0.013 
Mrk 79   116.6501  3.380 0.020 2.228 0.017 
Mrk 79   117.6554  3.348 0.018 2.231 0.015 
Mrk 79   118.6430  3.281 0.020 2.250 0.017 
Mrk 79   122.7381  3.021 0.039 2.301 0.031 
Mrk 79   124.7254  3.071 0.037 2.058 0.030 
Mrk 79   126.6933  2.906 0.063 2.091 0.049 
Mrk 79   128.6259  3.104 0.023 2.085 0.017 
Mrk 79   130.5981  3.151 0.011 2.108 0.011 
Mrk 79   132.6192  3.183 0.024 2.064 0.018 
Mrk 79   134.7693  3.027 0.015 2.192 0.013 
Mrk 79   142.6508  2.603 0.018 1.880 0.016 
Mrk 79   145.6462  2.490 0.008 1.722 0.009 
Mrk 79   150.6423  2.509 0.018 1.571 0.015 
Mrk 79   153.6576  2.779 0.178 1.393 0.091 
Mrk 79   159.6716  2.576 0.059 1.408 0.033 
Mrk 79   161.6856  2.710 0.033 1.413 0.020 
Mrk 79   163.6437  2.560 0.010 1.448 0.009 
Mrk 79   166.6588  2.530 0.011 1.476 0.011 
Mrk 79   171.6501  2.338 0.030 1.450 0.020 
Mrk 79   173.6949  2.383 0.039 1.435 0.025 
Mrk 79   177.6804  2.605 0.012 1.294 0.010 
Mrk 79   179.6480  2.515 0.007 1.448 0.009 
Mrk 79   185.6508  3.026 0.022 1.533 0.015 
Mrk 79   188.6767  2.953 0.014 1.519 0.011 
Mrk 79   197.6600  3.115 0.039 1.707 0.027 
Mrk 79   201.6658  3.113 0.026 1.770 0.017 
NGC 3227  46.8687 12.393 0.021 4.053 0.022 
NGC 3227  52.7874 13.320 0.012 4.199 0.024 
NGC 3227  54.8969 13.955 0.010 4.357 0.023 
NGC 3227  71.8750 14.749 0.055 5.362 0.028 
NGC 3227  72.8929 14.711 0.029 5.579 0.020 
NGC 3227  74.8924 14.412 0.076 5.369 0.032 
NGC 3227  79.9709 14.147 0.044 5.197 0.022 
NGC 3227  82.8029 14.231 0.076 5.224 0.042 
NGC 3227  89.9533 13.159 0.062 4.997 0.027 
NGC 3227  90.7581 12.991 0.069 5.077 0.039 
NGC 3227  97.7930 12.952 0.076 4.635 0.037 
NGC 3227  98.7200 13.036 0.071 4.727 0.030 
NGC 3227  99.8324 13.186 0.116 4.784 0.044 
NGC 3227 100.8531 13.175 0.113 4.613 0.043 
NGC 3227 101.7218 13.239 0.044 4.561 0.021 
NGC 3227 102.8672 12.726 0.070 4.546 0.028 
NGC 3227 103.8239 12.587 0.029 4.510 0.015 
NGC 3227 105.7110 12.300 0.041 4.205 0.018 
NGC 3227 106.7074 11.851 0.067 4.083 0.026 
NGC 3227 115.7242 13.855 0.026 3.923 0.015 
NGC 3227 116.7262 14.290 0.210 4.125 0.068 
NGC 3227 117.8147 14.276 0.043 4.446 0.020 
NGC 3227 118.7098 14.437 0.090 4.756 0.045 
NGC 3227 122.7731 14.159 0.131 5.028 0.050 
NGC 3227 125.7593 14.190 0.133 5.163 0.050 
NGC 3227 127.6746 14.249 0.094 5.314 0.041 
NGC 3227 129.8288 14.266 0.096 5.317 0.044 
NGC 3227 130.7666 13.878 0.047 5.380 0.022 
NGC 3227 131.7720 14.055 0.038 5.367 0.021 
NGC 3227 132.6647 14.225 0.060 5.368 0.027 
NGC 3227 134.8181 13.955 0.035 5.126 0.019 
NGC 3227 135.7882 13.628 0.067 5.226 0.032 
NGC 3227 142.8112 13.108 0.039 4.902 0.019 
NGC 3227 145.7922 12.711 0.022 4.635 0.015 
NGC 3227 149.8378 13.389 0.201 4.557 0.075 
NGC 3227 150.6724 13.850 0.095 4.567 0.035 
NGC 3227 153.7072 14.316 0.111 4.962 0.048 
NGC 3227 159.7946 14.128 0.038 5.021 0.021 
NGC 3227 160.7493 14.247 0.016 5.145 0.014 
NGC 3227 161.8433 14.754 0.056 5.020 0.029 
NGC 3227 162.8390 14.675 0.144 4.904 0.052 
NGC 3227 163.7527 14.255 0.044 5.455 0.023 
NGC 3227 166.8227 14.134 0.097 5.160 0.043 
NGC 3227 175.6778 13.722 0.098 5.503 0.041 
NGC 3227 177.8009 14.406 0.233 5.118 0.086 
NGC 3227 178.7659 14.111 0.119 5.511 0.050 
NGC 3227 186.7400 13.608 0.074 5.302 0.033 
NGC 3227 190.7598 14.537 0.220 5.341 0.084 
Mrk 841   98.9580  5.333 0.089 3.402 0.057 
Mrk 841  100.9711  5.107 0.026 3.410 0.018 
Mrk 841  103.0053  5.066 0.054 3.247 0.036 
Mrk 841  105.9779  5.091 0.024 3.354 0.017 
Mrk 841  115.9543  5.109 0.008 3.302 0.006 
Mrk 841  117.9760  5.110 0.010 3.323 0.008 
Mrk 841  125.8862  5.455 0.029 3.246 0.018 
Mrk 841  129.9295  5.645 0.044 3.506 0.030 
Mrk 841  131.9095  5.770 0.019 3.316 0.012 
Mrk 841  161.9128  6.072 0.026 3.693 0.016 
Mrk 841  163.9048  6.040 0.024 3.688 0.015 
Mrk 841  173.9558  6.003 0.069 3.678 0.043 
Mrk 841  175.9205  6.079 0.062 3.833 0.040 
Mrk 841  177.9189  5.991 0.039 3.760 0.025 
Mrk 841  185.9341  6.183 0.075 3.785 0.046 
Mrk 841  188.8990  6.354 0.043 3.750 0.026 
Mrk 841  201.9049  6.212 0.098 3.499 0.056 

